Information efficient learning of complexly structured preferences: Elicitation procedures and their application to decision making under uncertainty

In this paper we propose efficient methods for elicitation of complexly structured preferences and utilize these in problems of decision making under (severe) uncertainty. Based on the general framework introduced in Jansen, Schollmeyer and Augustin (2018, Int. J. Approx. Reason), we now design elicitation procedures and algorithms that enable decision makers to reveal their underlying preference system (i.e. two relations, one encoding the ordinal, the other the cardinal part of the preferences) while having to answer as few as possible simple ranking questions. Here, two different approaches are followed. The first approach directly utilizes the collected ranking data for obtaining the ordinal part of the preferences, while their cardinal part is constructed implicitly by measuring meta data on the decision maker's consideration times. In contrast, the second approach explicitly elicits also the cardinal part of the decision maker's preference system, however, only an approximate version of it. This approximation is obtained by additionally collecting labels of preference strength during the elicitation procedure. For both approaches, we give conditions under which they produce the decision maker's true preference system and investigate how their efficiency can be improved. For the latter purpose, besides data-free approaches, we also discuss ways for effectively guiding the elicitation procedure if data from previous elicitation rounds is available. Finally, we demonstrate how the proposed elicitation methods can be utilized in problems of decision under (severe) uncertainty. Precisely, we show that under certain conditions optimal decisions can be found without fully specifying the preference system.

==> picins.sty.txt <==
%       PICINS.STY --- Style File zum Einbinden von Bildern
%       Autor:  J. Bleser, E. Lang
%       Hochschulrechenzentrum
%       Technische Hochschule Darmstadt
%       !!!  Dieses Style-File ist urheberrechtlich geschuetzt  !!!
%       !!!  Aenderungen nur mit Zustimmung der Autoren         !!!
\message{Option `picins' Version 3.0  Sep. 1992, TH Darmstadt/HRZ}
\newbox\@BILD%
\newbox\@TEXT%
\newdimen\d@breite%
\newdimen\d@hoehe%
\newdimen\d@xoff%
\newdimen\d@yoff%
\newdimen\d@shad%
\newdimen\d@dash%
\newdimen\d@boxl%
\newdimen\d@pichskip%
\newdimen\d@tmp
\newdimen\d@tmpa
\newdimen\d@bskip
\newdimen\hsiz@%
\newdimen\p@getot@l%
\newcount\c@breite
\newcount\c@hoehe
\newcount\c@xoff
\newcount\c@yoff
\newcount\c@pos
\newcount\c@shad
\newcount\c@dash
\newcount\c@boxl
\newcount\c@zeilen%
\newcount\@changemode%
\newcount\c@piccaption%
\newcount\c@piccaptionpos%
\newcount\c@picpos
\newcount\c@whole%
\newcount\c@half%
\newcount\c@tmp
\newcount\c@tmpa
\newcount\c@tmpb
\newcount\c@tmpc
\newcount\c@tmpd
\newskip\d@leftskip
\newif\if@list \@listfalse%
\newif\if@offset%


\c@piccaptionpos=1%
\c@picpos=0
\d@shad=4pt%
\d@dash=4pt%
\d@boxl=10pt%
\d@pichskip=1em%
\@changemode=0%
\def\@captype{figure}%
\let\old@par=\par%

\def\pichskip#1{\d@pichskip #1\relax}


\def\shadowthickness#1{\d@shad #1\relax}


\def\dashlength#1{\d@dash #1\relax}


\def\boxlength#1{\d@boxl #1\relax}


\def\picchangemode{\@changemode=1}%
\def\nopicchangemode{\@changemode=0}%


\def\piccaptionoutside{\c@piccaptionpos=1}%
\def\piccaptioninside{\c@piccaptionpos=2}%
\def\piccaptionside{\c@piccaptionpos=3}%
\def\piccaptiontopside{\c@piccaptionpos=4}%

\def\piccaption{\@ifnextchar [{\@piccaption}{\@piccaption[]}}
\def\@piccaption[#1]#2{\c@piccaption=1\def\sh@rtf@rm{#1}\def\capti@nt@xt{#2}}
\def\make@piccaption{%
 \hsiz@\d@breite%
 \ifnum\c@piccaptionpos=2%
   \advance\hsiz@ -2\fboxsep%
 \fi%
 \ifnum\c@piccaptionpos>2%
   \hsiz@\hsize\advance\hsiz@-\d@breite\advance\hsiz@-\d@pichskip%
 \fi%
 \setbox\@TEXT=\vbox{\hsize\hsiz@\caption[\sh@rtf@rm]{\capti@nt@xt}}%
}



\def\newcaption{\refstepcounter\@captype\@dblarg{\@newcaption\@captype}}
\long\def\@newcaption#1[#2]#3{%
  \old@par%
  \addcontentsline{\csname ext@#1\endcsname }{#1}%
    {\protect\numberline{\csname the#1\endcsname}{\ignorespaces #2}}
  \begingroup\@parboxrestore\normalsize%
    \@newmakecaption{\csname fnum@#1\endcsname}{\ignorespaces #3}\old@par%
  \endgroup%
}
\long\def\@newmakecaption#1#2{%
  \vskip 10pt%
  \setbox\@tempboxa \hbox {#1: #2}%
  \ifdim \wd\@tempboxa >\hsize%
    \setbox0=\hbox{#1: }\dimen0=\hsize\advance\dimen0 by-\wd0
    \setbox1=\vtop{\hsize=\dimen0 #2}
    \hbox{\box0 \box1}
    \par
  \else \hbox to\hsize {\hfil \box \@tempboxa \hfil}
  \fi
}





\def\parpic{%
  \@ifnextchar ({\iparpic}{\iparpic(0pt,0pt)}
}
\def\iparpic(#1,#2){%
  \@ifnextchar ({\@offsettrue\iiparpic(#1,#2)}%
                {\@offsetfalse\iiparpic(#1,#2)(0pt,0pt)}
}
\def\iiparpic(#1,#2)(#3,#4){%
  \@ifnextchar [{\iiiparpic(#1,#2)(#3,#4)}{\iiiparpic(#1,#2)(#3,#4)[l]}
}
\def\iiiparpic(#1,#2)(#3,#4)[#5]{%
  \@ifnextchar [{\ivparpic(#1,#2)(#3,#4)[#5]}{\ivparpic(#1,#2)(#3,#4)[#5][]}
}
\def\ivparpic(#1,#2)(#3,#4)[#5][#6]#7{%
 \let\par=\old@par\par%
 \hangindent0pt\hangafter1%
 \setbox\@BILD=\hbox{#7}%
 \d@breite=#1\d@breite=\the\d@breite%
 \ifdim\d@breite=0pt\d@breite=\wd\@BILD\fi%
 \c@breite=\d@breite\divide\c@breite by65536%
 \multiply\c@piccaption\c@piccaptionpos%
 \d@hoehe=#2\d@hoehe=\the\d@hoehe%
 \ifdim\d@hoehe=0pt\d@hoehe=\ht\@BILD\advance\d@hoehe by\dp\@BILD\fi%
 \c@hoehe=\d@hoehe\divide\c@hoehe by65536%
 \d@xoff=#3\c@xoff=\d@xoff\divide\c@xoff by65536%
 \d@yoff=\d@hoehe%
 \advance\d@yoff by-#4\c@yoff=\d@yoff\divide\c@yoff by65536%
 \c@pos=1\unitlength1pt%
 \if@offset%
   \setbox\@BILD=\hbox{%
     \begin{picture}(\c@breite,\c@hoehe)%
       \put(0,0){\makebox(\c@breite,\c@hoehe){}}%
       \put(\c@xoff,\c@yoff){\box\@BILD}%
     \end{picture}%
   }%
 \else%
   \setbox\@BILD=\hbox{%
     \begin{picture}(\c@breite,\c@hoehe)%
       \put(0,0){\makebox(\c@breite,\c@hoehe)[#6]{\box\@BILD}}%
     \end{picture}%
   }%
 \fi%
 \ifnum\c@piccaption=2%
   \make@piccaption%
   \advance\d@hoehe\ht\@TEXT\advance\d@hoehe\dp\@TEXT%
   \c@hoehe=\d@hoehe\divide\c@hoehe by65536%
   \setbox\@BILD=\vbox{\box\@BILD\vspace{-5pt}%
                       \hbox{\hspace{\fboxsep}\box\@TEXT}%
                       \vspace{4pt}}%
 \fi%
 \@tfor\@tempa := #5\do{%
   \if\@tempa f\setbox\@BILD=\hbox{\Rahmen(\c@breite,\c@hoehe){\box\@BILD}}\fi%
   \if\@tempa s\setbox\@BILD=\hbox{\Schatten(\c@breite,\c@hoehe){\box\@BILD}}\fi%
   \if\@tempa o\setbox\@BILD=\hbox{\Oval(\c@breite,\c@hoehe){\box\@BILD}}\fi%
   \if\@tempa d\setbox\@BILD=\hbox{\Strich(\c@breite,\c@hoehe){\box\@BILD}}\fi%
   \if\@tempa x\setbox\@BILD=\hbox{\Kasten(\c@breite,\c@hoehe){\box\@BILD}}\fi%
   \if\@tempa l\c@pos=1\fi%
   \if\@tempa r\c@pos=2\fi%
 }%
 \ifnum\c@piccaption=1%
   \make@piccaption%
   \advance\d@hoehe\ht\@TEXT\advance\d@hoehe\dp\@TEXT%
   \c@hoehe=\d@hoehe\divide\c@hoehe by65536%
   \setbox\@BILD=\vbox{\box\@BILD\vspace{-5pt}\hbox{\box\@TEXT}\vspace{4pt}}%
 \fi%
 \ifodd\count0\c@picpos=0\else\c@picpos=\@changemode\fi%
 \pagetotal=\the\pagetotal%
 \d@tmp=\pagegoal\advance\d@tmp by-\pagetotal\advance\d@tmp by-\baselineskip%
 \ifdim\d@hoehe>\d@tmp%
   \vskip 0pt plus\d@hoehe\relax\pagebreak[3]\vskip 0pt plus-\d@hoehe\relax%
   \ifnum\c@picpos=1\c@picpos=0\else\c@picpos=\@changemode\fi%
 \fi%
 \ifnum\c@picpos=1\ifnum\c@pos=1\c@pos=2\else\c@pos=1\fi\fi%
 \ifnum\@listdepth>0
   \@listtrue\parshape 0%
   \advance\hsize -\rightmargin%
   \d@leftskip \leftskip%
   \leftskip \@totalleftmargin%
   \if@inlabel\rule{\linewidth}{0pt}\vskip-\baselineskip\relax\fi%
 \else\@listfalse\medskip%
 \fi%
 \if@list\d@tmpa=\linewidth\else\d@tmpa=\hsize\fi%
 \ifnum\c@piccaption=3%
   \make@piccaption%
   \d@tmp\ht\@TEXT\advance\d@tmp\dp\@TEXT%
   \ifdim\d@hoehe>\d@tmp%
     \setbox\@TEXT=\vbox to\d@hoehe{\vfill\box\@TEXT\vspace{.2\baselineskip}\vfill}%
   \else%
     \setbox\@BILD=\vbox to\d@tmp{\vfill\box\@BILD\vfill}%
     \d@hoehe\d@tmp%
   \fi%
 \fi%
 \ifnum\c@piccaption=4%
   \make@piccaption%
   \d@tmp\ht\@TEXT\advance\d@tmp\dp\@TEXT%
   \setbox\@TEXT=\vbox to\d@hoehe{\vspace{-10pt}\box\@TEXT\vfil}%
   \advance\d@hoehe-\d@tmp%
 \fi%
 \ifnum\c@pos=1\d@tmpa=0pt%
   \ifnum\c@piccaption>2%
      \setbox\@BILD=\hbox{\box\@BILD\hspace{\d@pichskip}\hbox{\box\@TEXT}}%
   \fi%
 \else\advance\d@tmpa by-\wd\@BILD\d@breite=-\d@breite%
   \ifnum\c@piccaption>2%
      \d@tmpa=0pt%
      \setbox\@BILD=\hbox{\hbox{\box\@TEXT}\hspace{\d@pichskip}\box\@BILD}%
   \fi%
 \fi%
 \p@getot@l\the\pagetotal%
 \d@bskip\d@hoehe\advance\d@bskip by\parskip\advance\d@bskip by.3\baselineskip%
 {\noindent\hspace*{\d@tmpa}\relax%
  \box\@BILD\nopagebreak\vskip-\d@bskip\relax\nopagebreak}%
 \d@tmp=-\d@hoehe\divide\d@tmp by\baselineskip%
 \c@zeilen=\d@tmp\advance\c@zeilen by-1%
 \ifdim\d@breite<0pt\advance\d@breite by-\d@pichskip%
 \else\advance\d@breite by\d@pichskip%
 \fi%
 \hangindent=\d@breite%
 \hangafter=\c@zeilen%
 \let\par=\x@par%
 \ifnum\c@piccaption=3%
    \hangindent0pt\hangafter1\let\par=\old@par%
    \vskip\d@hoehe\vskip.2\baselineskip%
 \fi%
 \c@piccaption=0%
}




\newdimen\ptoti
\newdimen\ptotii
\def\x@par{%
 \ptoti\pagetotal%
 \old@par%
 \ptotii\pagetotal%
 \ifdim\ptoti=\ptotii%
   \d@tmp\d@hoehe%
 \else%
   \d@tmp\baselineskip%
   \multiply\d@tmp by\prevgraf%
   \advance\d@tmp by\parskip%
   \global\advance\d@hoehe by-\d@tmp\d@tmp=\d@hoehe%
 \fi%
 \ifdim\d@hoehe>0pt%
   \divide\d@tmp by\baselineskip\c@zeilen=-\d@tmp\advance\c@zeilen by-1%
   \c@zeilen=\the\c@zeilen%
 \else\c@zeilen=0
 \fi
 \ifnum\c@zeilen<0\hangafter=\c@zeilen\hangindent=\d@breite%
 \else\let\par=\old@par%
   \hangindent 0pt%
   \leftskip \d@leftskip%
   \if@list\parshape \@ne \@totalleftmargin \linewidth%
     \advance\hsize \rightmargin%
   \fi%
 \fi%
}


\def\picskip#1{%
 \let\par=\old@par%
 \par%
 \pagetotal\the\pagetotal%
 \c@tmp=#1\relax%
 \ifnum\c@tmp=0%
   \d@tmp\baselineskip\multiply\d@tmp by\prevgraf\advance\d@tmp\parskip%
   \ifdim\p@getot@l<\pagetotal
     \advance\d@hoehe by-\d@tmp\advance\d@hoehe by1ex%
     \ifdim\d@hoehe>0pt\vspace*{\d@hoehe}\fi%
   \fi%
   \ifdim\p@getot@l=\pagetotal%
     \advance\d@hoehe by-\d@tmp\advance\d@hoehe by1ex%
     \ifdim\d@hoehe>0pt\vspace*{\d@hoehe}\fi%
   \fi%
 \else\hangafter=-\c@tmp\hangindent=\d@breite%
 \fi%
 \leftskip \d@leftskip%
 \if@list\parshape \@ne \@totalleftmargin \linewidth%
   \advance\hsize \rightmargin%
 \fi%
}






\def\hpic{%
  \@ifnextchar ({\ihpic}{\ihpic(0pt,0pt)}
}
\def\ihpic(#1,#2){%
  \@ifnextchar ({\@offsettrue\iihpic(#1,#2)}%
                {\@offsetfalse\iihpic(#1,#2)(0pt,0pt)}
}
\def\iihpic(#1,#2)(#3,#4){%
  \@ifnextchar [{\iiihpic(#1,#2)(#3,#4)}{\iiihpic(#1,#2)(#3,#4)[l]}
}
\def\iiihpic(#1,#2)(#3,#4)[#5]{%
  \@ifnextchar [{\ivhpic(#1,#2)(#3,#4)[#5]}{\ivhpic(#1,#2)(#3,#4)[#5][]}
}
\def\ivhpic(#1,#2)(#3,#4)[#5][#6]#7{%
  \setbox\@BILD=\hbox{#7}%
  \d@breite=#1\d@breite=\the\d@breite%
  \ifdim\d@breite=0pt\d@breite=\wd\@BILD\fi%
  \c@breite=\d@breite\divide\c@breite by65536%
  \d@hoehe=#2\d@hoehe=\the\d@hoehe%
  \ifdim\d@hoehe=0pt\d@hoehe=\ht\@BILD\advance\d@hoehe by\dp\@BILD\fi%
  \c@hoehe=\d@hoehe\divide\c@hoehe by65536%
  \d@xoff=#3\c@xoff=\d@xoff\divide\c@xoff by65536%
  \d@yoff=\d@hoehe%
  \advance\d@yoff by-#4\c@yoff=\d@yoff\divide\c@yoff by65536%
  \c@pos=0\d@tmpa=\parindent\parindent=0pt\unitlength1pt%
  \if@offset
    \setbox\@BILD=\hbox{%
      \begin{picture}(\c@breite,\c@hoehe)%
        \put(0,0){\makebox(\c@breite,\c@hoehe){}}%
        \put(\c@xoff,\c@yoff){\box\@BILD}%
      \end{picture}%
    }%
  \else%
    \setbox\@BILD=\hbox{%
      \begin{picture}(\c@breite,\c@hoehe)%
        \put(0,0){\makebox(\c@breite,\c@hoehe)[#6]{\box\@BILD}}%
      \end{picture}%
    }%
  \fi%
  \@tfor\@tempa := #5\do{%
    \if\@tempa f\setbox\@BILD=\hbox{\Rahmen(\c@breite,\c@hoehe){\box\@BILD}}\fi%
    \if\@tempa s\setbox\@BILD=\hbox{\Schatten(\c@breite,\c@hoehe){\box\@BILD}}\fi%
    \if\@tempa o\setbox\@BILD=\hbox{\Oval(\c@breite,\c@hoehe){\box\@BILD}}\fi%
    \if\@tempa d\setbox\@BILD=\hbox{\Strich(\c@breite,\c@hoehe){\box\@BILD}}\fi%
    \if\@tempa x\setbox\@BILD=\hbox{\Kasten(\c@breite,\c@hoehe){\box\@BILD}}\fi%
    \if\@tempa t\c@pos=1\fi%
    \if\@tempa b\c@pos=2\fi%
  }%
 \ifnum\c@pos=0\parbox{\d@breite}{\makebox[0cm]{}\\\box\@BILD\smallskip}\fi%
 \ifnum\c@pos=1\parbox[t]{\d@breite}{\makebox[0cm]{}\\\box\@BILD\smallskip}\fi%
 \ifnum\c@pos=2\parbox[b]{\d@breite}{\makebox[0cm]{}\\\box\@BILD\smallskip}\fi%
 \parindent=\d@tmpa%
}






\def\Rahmen(#1,#2)#3{%
  \c@whole=\@wholewidth\divide\c@whole by65536%
  \c@half=\@halfwidth\divide\c@half by65536%
  \c@tmpa=#1\advance\c@tmpa by\c@whole\advance\c@tmpa by\c@whole%
  \c@tmpb=#2\advance\c@tmpb by\c@whole\advance\c@tmpb by\c@whole%
  \begin{picture}(\c@tmpa,\c@tmpb)%
    \put(\c@whole,\c@half){\framebox(#1,#2){#3}}%
  \end{picture}%
  \global\advance\d@breite by2\@wholewidth%
  \global\advance\d@hoehe by2\@wholewidth%
}


\def\Schatten(#1,#2)#3{%
  \c@whole=\@wholewidth\divide\c@whole by65536%
  \c@half=\@halfwidth\divide\c@half by65536%
  \c@shad=\d@shad\divide\c@shad by65536%
  \c@tmp=\c@whole\advance\c@tmp by\c@whole\c@tmpd=\c@tmp%
  \advance\c@tmp by\c@shad%
  \advance\c@tmpd by#1%
  \advance\c@half by\c@shad%
  \c@tmpa=#1\advance\c@tmpa by\c@tmp%
  \c@tmpb=#2\advance\c@tmpb by\c@tmp%
  \begin{picture}(\c@tmpa,\c@tmpb)%
    \put(\c@whole,\c@half){\framebox(#1,#2){#3}}%
    \put(\c@shad,0){\rule{\c@tmpd pt}{\c@shad pt}}%
    \put(\c@tmpd,0){\rule{\c@shad pt}{#2 pt}}%
  \end{picture}%
  \global\advance\d@breite by2\@wholewidth\global\advance\d@breite by\d@shad%
  \global\advance\d@hoehe by2\@wholewidth\global\advance\d@hoehe by\d@shad%
}


\def\Oval(#1,#2)#3{%
  \@wholewidth=0.4pt%
  \c@tmpa=\the#1\divide\c@tmpa by2%
  \c@tmpb=\the#2\divide\c@tmpb by2%
  \begin{picture}(#1,#2)%
    \put(\c@tmpa,\c@tmpb){\oval(#1,#2)}%
    \put(0.4,0.4){#3}%
  \end{picture}%
  \global\advance\d@breite by1pt\global\advance\d@hoehe by1pt%
}


\def\Strich(#1,#2)#3{%
  \c@whole=\@wholewidth\divide\c@whole by65536%
  \c@half=\@halfwidth\divide\c@half by65536%
  \c@dash=\d@dash\divide\c@dash by65536%
  \c@tmp=\c@whole\advance\c@tmp by\c@whole%
  \c@tmpa=#1\advance\c@tmpa by\c@tmp%
  \c@tmpb=#2\advance\c@tmpb by\c@tmp%
  \c@tmpc=#1\advance\c@tmpc by\c@whole%
  \c@tmpd=#2\advance\c@tmpd by\c@whole%
  \begin{picture}(\c@tmpa,\c@tmpb)%
    \put(\c@half,\c@half){\dashbox{\c@dash}(\c@tmpc,\c@tmpd){#3}}%
  \end{picture}%
  \global\advance\d@breite by2\@wholewidth%
  \global\advance\d@hoehe by2\@wholewidth%
}


\def\Kasten(#1,#2)#3{%
  \@wholewidth=0.4pt%
  \c@boxl=\d@boxl\divide\c@boxl by65536\c@boxl=\the\c@boxl%
  \c@tmpa=#1\advance\c@tmpa by\c@boxl%
  \c@tmpb=#2\advance\c@tmpb by\c@boxl%
  \c@tmp=#2%
  \begin{picture}(\c@tmpa,\c@tmpb)%
    \put(0,\c@boxl){\framebox(#1,#2){#3}}%
    \put(\c@boxl,0){\line(-1,1){\c@boxl}}%
    \put(\c@boxl,0){\line(1,0){#1}\line(-1,1){\c@boxl}}%
    \put(\c@boxl,0){\put(#1,0){\line(0,1){\c@tmp}%
         \put(0,\c@tmp){\line(-1,1){\c@boxl}}}}%
  \end{picture}%
  \global\advance\d@breite by\d@boxl%
  \global\advance\d@hoehe by\d@boxl%
}





\newbox\env@box%
\newdimen\d@envdp
\newcount\c@hsize
\newcount\c@envdp
\newdimen\d@envb

\long\def\frameenv{\@ifnextchar [{\@frameenv}{\@frameenv[\textwidth]}}
\long\def\@frameenv[#1]{%
 \hsiz@=\textwidth  \textwidth=#1  \d@envb=#1
 \advance\textwidth by-2\@wholewidth
 \advance\textwidth by-2\fboxsep
 \hsize=\textwidth   \linewidth=\textwidth
 \setbox\env@box=\vbox\bgroup}%
\def\endframeenv{%
 \egroup%
 \hsize=\hsiz@  \textwidth=\hsiz@  \linewidth=\hsiz@
 \c@breite=\d@envb   \divide\c@breite by65536
 \advance\d@envb by-2\@wholewidth
 \c@hsize=\d@envb  \divide\c@hsize by65536%
 \d@envdp=\dp\env@box  \advance\d@envdp by\ht\env@box%
 \advance\d@envdp by2\fboxsep%
 \d@hoehe=\d@envdp   \advance\d@hoehe by2\@wholewidth
 \c@hoehe=\d@hoehe   \divide\c@hoehe by65536
 \c@envdp=\d@envdp   \divide\c@envdp by65536%
 \c@tmp=\@wholewidth \divide\c@tmp by65536
 \vskip\@wholewidth%
 \unitlength 1pt\noindent%
 \begin{picture}(\c@breite,\c@hoehe)(0,0)
   \put(\c@tmp,\c@tmp){\framebox(\c@hsize,\c@envdp){\box\env@box}}
 \end{picture}%
}



\long\def\shadowenv{\@ifnextchar [{\@shadowenv}{\@shadowenv[\textwidth]}}
\long\def\@shadowenv[#1]{%
 \hsiz@=\textwidth  \textwidth=#1  \d@envb=#1
 \advance\textwidth by-2\@wholewidth
 \advance\textwidth by-2\fboxsep
 \advance\textwidth by-\d@shad%
 \hsize=\textwidth   \linewidth=\textwidth
 \setbox\env@box=\vbox\bgroup}%
\def\endshadowenv{%
 \egroup
 \hsize=\hsiz@  \textwidth=\hsiz@  \linewidth=\hsiz@
 \d@tmpa=\d@envb
 \c@breite=\d@envb   \divide\c@breite by65536
 \advance\d@envb by-2\@wholewidth  \advance\d@envb by-\d@shad
 \c@hsize=\d@envb  \divide\c@hsize by65536%
 \d@envdp=\dp\env@box  \advance\d@envdp by\ht\env@box%
 \advance\d@envdp by2\fboxsep%
 \c@envdp=\d@envdp   \divide\c@envdp by65536%
 \d@hoehe=\d@envdp
 \advance\d@hoehe by2\@wholewidth  \advance\d@hoehe by\d@shad
 \c@hoehe=\d@hoehe    \divide\c@hoehe by65536
 \c@shad =\d@shad     \divide\c@shad  by65536
 \c@tmp=\@wholewidth  \divide\c@tmp by65536
 \advance\d@tmpa by-2\d@shad
 \c@xoff =\d@tmpa     \divide\c@xoff by65536
 \advance\c@xoff by\c@shad  \advance\c@xoff by-1
 \advance\d@envdp by\@wholewidth
 \vskip\@halfwidth
 \unitlength 1pt\noindent%
 \begin{picture}(\c@breite,\c@hoehe)(0,0)
    \put(\c@tmp,\c@shad){\framebox(\c@hsize,\c@envdp){\box\env@box}}
    \put(\c@shad,0){\rule{\d@tmpa}{\d@shad}}%
    \put(\c@xoff,0){\rule{\d@shad}{\d@envdp}}%
 \end{picture}%
 \vskip\@halfwidth
}


\long\def\dashenv{\@ifnextchar [{\@dashenv}{\@dashenv[\textwidth]}}
\long\def\@dashenv[#1]{%
 \hsiz@=\textwidth  \textwidth=#1  \d@envb=#1
 \advance\textwidth by-2\@wholewidth  \advance\textwidth by-2\fboxsep
 \hsize=\textwidth   \linewidth=\textwidth
 \setbox\env@box=\vbox\bgroup}%
\long\def\enddashenv{%
 \egroup
 \hsize=\hsiz@  \textwidth=\hsiz@  \linewidth=\hsiz@
 \c@breite=\d@envb   \divide\c@breite by65536
 \advance\d@envb by-\@wholewidth
 \c@hsize=\d@envb  \divide\c@hsize by65536%
 \d@envdp=\dp\env@box  \advance\d@envdp by\ht\env@box%
 \advance\d@envdp by2\fboxsep%
 \advance\d@envdp by\@wholewidth
 \d@hoehe=\d@envdp   \advance\d@hoehe by2\@wholewidth
 \c@hoehe=\d@hoehe   \divide\c@hoehe by65536
 \c@envdp=\d@envdp   \divide\c@envdp by65536%
 \c@dash=\d@dash     \divide\c@dash  by65536%
 \c@whole=\@wholewidth  \divide\c@whole by65536
 \c@half=\@halfwidth  \divide\c@half by 65536
 \noindent\unitlength 1pt
 \begin{picture}(\c@breite,\c@hoehe)(0,0)
   \put(\c@half,\c@whole){\dashbox{\c@dash}(\c@hsize,\c@envdp){\box\env@box}}
 \end{picture}%
}


\long\def\ovalenv{\@ifnextchar [{\@ovalenv}{\@ovalenv[\textwidth]}}%
\long\def\@ovalenv[#1]{%
 \hsiz@=\textwidth  \textwidth=#1  \d@envb=#1
 \advance\textwidth by-4\fboxsep
 \hsize=\textwidth   \linewidth=\textwidth
 \setbox\env@box=\vbox\bgroup}%
\long\def\endovalenv{%
 \egroup
 \hsize=\hsiz@  \textwidth=\hsiz@  \linewidth=\hsiz@
 \@wholewidth=0.4pt
 \c@breite=\d@envb   \divide\c@breite by65536
 \advance\d@envb by-2\@wholewidth
 \c@hsize=\d@envb  \divide\c@hsize by65536%
 \d@envdp=\dp\env@box  \advance\d@envdp by\ht\env@box%
 \advance\d@envdp by4\fboxsep%
 \c@envdp=\d@envdp   \divide\c@envdp by65536%
 \d@hoehe=\d@envdp   \advance\d@hoehe by2\@wholewidth
 \c@hoehe=\d@hoehe   \divide\c@hoehe by65536
 \c@tmpa=\c@hsize   \divide\c@tmpa by2%
 \c@tmpb=\c@envdp   \divide\c@tmpb by2%
 \d@tmpa=2\fboxsep   \advance\d@tmpa by\@wholewidth
 \c@xoff=\d@tmpa     \divide\c@xoff  by65536%
 \advance\d@tmpa by\dp\env@box
 \c@yoff=\d@tmpa     \divide\c@yoff  by65536%
 \unitlength 1pt\noindent
 \begin{picture}(\c@breite,\c@hoehe)(0,0)
   \put(\c@tmpa,\c@tmpb){\oval(\c@hsize,\c@envdp)}
   \put(\c@xoff,\c@yoff){\box\env@box}%
 \end{picture}%
}

==> picins.txt <==
%       PICINS.STY --- Style File zum Einbinden von Bildern
%       Autor:  J. Bleser, E. Lang
%       Hochschulrechenzentrum
%       Technische Hochschule Darmstadt
%       !!!  Dieses Style-File ist urheberrechtlich geschuetzt  !!!
%       !!!  Aenderungen nur mit Zustimmung der Autoren         !!!
\message{Option `picins' Version 3.0  Sep. 1992, TH Darmstadt/HRZ}
\newbox\@BILD%
\newbox\@TEXT%
\newdimen\d@breite%
\newdimen\d@hoehe%
\newdimen\d@xoff%
\newdimen\d@yoff%
\newdimen\d@shad%
\newdimen\d@dash%
\newdimen\d@boxl%
\newdimen\d@pichskip%
\newdimen\d@tmp
\newdimen\d@tmpa
\newdimen\d@bskip
\newdimen\hsiz@%
\newdimen\p@getot@l%
\newcount\c@breite
\newcount\c@hoehe
\newcount\c@xoff
\newcount\c@yoff
\newcount\c@pos
\newcount\c@shad
\newcount\c@dash
\newcount\c@boxl
\newcount\c@zeilen%
\newcount\@changemode%
\newcount\c@piccaption%
\newcount\c@piccaptionpos%
\newcount\c@picpos
\newcount\c@whole%
\newcount\c@half%
\newcount\c@tmp
\newcount\c@tmpa
\newcount\c@tmpb
\newcount\c@tmpc
\newcount\c@tmpd
\newskip\d@leftskip
\newif\if@list \@listfalse%
\newif\if@offset%


\c@piccaptionpos=1%
\c@picpos=0
\d@shad=4pt%
\d@dash=4pt%
\d@boxl=10pt%
\d@pichskip=1em%
\@changemode=0%
\def\@captype{figure}%
\let\old@par=\par%

\def\pichskip#1{\d@pichskip #1\relax}


\def\shadowthickness#1{\d@shad #1\relax}


\def\dashlength#1{\d@dash #1\relax}


\def\boxlength#1{\d@boxl #1\relax}


\def\picchangemode{\@changemode=1}%
\def\nopicchangemode{\@changemode=0}%


\def\piccaptionoutside{\c@piccaptionpos=1}%
\def\piccaptioninside{\c@piccaptionpos=2}%
\def\piccaptionside{\c@piccaptionpos=3}%
\def\piccaptiontopside{\c@piccaptionpos=4}%

\def\piccaption{\@ifnextchar [{\@piccaption}{\@piccaption[]}}
\def\@piccaption[#1]#2{\c@piccaption=1\def\sh@rtf@rm{#1}\def\capti@nt@xt{#2}}
\def\make@piccaption{%
 \hsiz@\d@breite%
 \ifnum\c@piccaptionpos=2%
   \advance\hsiz@ -2\fboxsep%
 \fi%
 \ifnum\c@piccaptionpos>2%
   \hsiz@\hsize\advance\hsiz@-\d@breite\advance\hsiz@-\d@pichskip%
 \fi%
 \setbox\@TEXT=\vbox{\hsize\hsiz@\caption[\sh@rtf@rm]{\capti@nt@xt}}%
}



\def\newcaption{\refstepcounter\@captype\@dblarg{\@newcaption\@captype}}
\long\def\@newcaption#1[#2]#3{%
  \old@par%
  \addcontentsline{\csname ext@#1\endcsname }{#1}%
    {\protect\numberline{\csname the#1\endcsname}{\ignorespaces #2}}
  \begingroup\@parboxrestore\normalsize%
    \@newmakecaption{\csname fnum@#1\endcsname}{\ignorespaces #3}\old@par%
  \endgroup%
}
\long\def\@newmakecaption#1#2{%
  \vskip 10pt%
  \setbox\@tempboxa \hbox {#1: #2}%
  \ifdim \wd\@tempboxa >\hsize%
    \setbox0=\hbox{#1: }\dimen0=\hsize\advance\dimen0 by-\wd0
    \setbox1=\vtop{\hsize=\dimen0 #2}
    \hbox{\box0 \box1}
    \par
  \else \hbox to\hsize {\hfil \box \@tempboxa \hfil}
  \fi
}





\def\parpic{%
  \@ifnextchar ({\iparpic}{\iparpic(0pt,0pt)}
}
\def\iparpic(#1,#2){%
  \@ifnextchar ({\@offsettrue\iiparpic(#1,#2)}%
                {\@offsetfalse\iiparpic(#1,#2)(0pt,0pt)}
}
\def\iiparpic(#1,#2)(#3,#4){%
  \@ifnextchar [{\iiiparpic(#1,#2)(#3,#4)}{\iiiparpic(#1,#2)(#3,#4)[l]}
}
\def\iiiparpic(#1,#2)(#3,#4)[#5]{%
  \@ifnextchar [{\ivparpic(#1,#2)(#3,#4)[#5]}{\ivparpic(#1,#2)(#3,#4)[#5][]}
}
\def\ivparpic(#1,#2)(#3,#4)[#5][#6]#7{%
 \let\par=\old@par\par%
 \hangindent0pt\hangafter1%
 \setbox\@BILD=\hbox{#7}%
 \d@breite=#1\d@breite=\the\d@breite%
 \ifdim\d@breite=0pt\d@breite=\wd\@BILD\fi%
 \c@breite=\d@breite\divide\c@breite by65536%
 \multiply\c@piccaption\c@piccaptionpos%
 \d@hoehe=#2\d@hoehe=\the\d@hoehe%
 \ifdim\d@hoehe=0pt\d@hoehe=\ht\@BILD\advance\d@hoehe by\dp\@BILD\fi%
 \c@hoehe=\d@hoehe\divide\c@hoehe by65536%
 \d@xoff=#3\c@xoff=\d@xoff\divide\c@xoff by65536%
 \d@yoff=\d@hoehe%
 \advance\d@yoff by-#4\c@yoff=\d@yoff\divide\c@yoff by65536%
 \c@pos=1\unitlength1pt%
 \if@offset%
   \setbox\@BILD=\hbox{%
     \begin{picture}(\c@breite,\c@hoehe)%
       \put(0,0){\makebox(\c@breite,\c@hoehe){}}%
       \put(\c@xoff,\c@yoff){\box\@BILD}%
     \end{picture}%
   }%
 \else%
   \setbox\@BILD=\hbox{%
     \begin{picture}(\c@breite,\c@hoehe)%
       \put(0,0){\makebox(\c@breite,\c@hoehe)[#6]{\box\@BILD}}%
     \end{picture}%
   }%
 \fi%
 \ifnum\c@piccaption=2%
   \make@piccaption%
   \advance\d@hoehe\ht\@TEXT\advance\d@hoehe\dp\@TEXT%
   \c@hoehe=\d@hoehe\divide\c@hoehe by65536%
   \setbox\@BILD=\vbox{\box\@BILD\vspace{-5pt}%
                       \hbox{\hspace{\fboxsep}\box\@TEXT}%
                       \vspace{4pt}}%
 \fi%
 \@tfor\@tempa := #5\do{%
   \if\@tempa f\setbox\@BILD=\hbox{\Rahmen(\c@breite,\c@hoehe){\box\@BILD}}\fi%
   \if\@tempa s\setbox\@BILD=\hbox{\Schatten(\c@breite,\c@hoehe){\box\@BILD}}\fi%
   \if\@tempa o\setbox\@BILD=\hbox{\Oval(\c@breite,\c@hoehe){\box\@BILD}}\fi%
   \if\@tempa d\setbox\@BILD=\hbox{\Strich(\c@breite,\c@hoehe){\box\@BILD}}\fi%
   \if\@tempa x\setbox\@BILD=\hbox{\Kasten(\c@breite,\c@hoehe){\box\@BILD}}\fi%
   \if\@tempa l\c@pos=1\fi%
   \if\@tempa r\c@pos=2\fi%
 }%
 \ifnum\c@piccaption=1%
   \make@piccaption%
   \advance\d@hoehe\ht\@TEXT\advance\d@hoehe\dp\@TEXT%
   \c@hoehe=\d@hoehe\divide\c@hoehe by65536%
   \setbox\@BILD=\vbox{\box\@BILD\vspace{-5pt}\hbox{\box\@TEXT}\vspace{4pt}}%
 \fi%
 \ifodd\count0\c@picpos=0\else\c@picpos=\@changemode\fi%
 \pagetotal=\the\pagetotal%
 \d@tmp=\pagegoal\advance\d@tmp by-\pagetotal\advance\d@tmp by-\baselineskip%
 \ifdim\d@hoehe>\d@tmp%
   \vskip 0pt plus\d@hoehe\relax\pagebreak[3]\vskip 0pt plus-\d@hoehe\relax%
   \ifnum\c@picpos=1\c@picpos=0\else\c@picpos=\@changemode\fi%
 \fi%
 \ifnum\c@picpos=1\ifnum\c@pos=1\c@pos=2\else\c@pos=1\fi\fi%
 \ifnum\@listdepth>0
   \@listtrue\parshape 0%
   \advance\hsize -\rightmargin%
   \d@leftskip \leftskip%
   \leftskip \@totalleftmargin%
   \if@inlabel\rule{\linewidth}{0pt}\vskip-\baselineskip\relax\fi%
 \else\@listfalse\medskip%
 \fi%
 \if@list\d@tmpa=\linewidth\else\d@tmpa=\hsize\fi%
 \ifnum\c@piccaption=3%
   \make@piccaption%
   \d@tmp\ht\@TEXT\advance\d@tmp\dp\@TEXT%
   \ifdim\d@hoehe>\d@tmp%
     \setbox\@TEXT=\vbox to\d@hoehe{\vfill\box\@TEXT\vspace{.2\baselineskip}\vfill}%
   \else%
     \setbox\@BILD=\vbox to\d@tmp{\vfill\box\@BILD\vfill}%
     \d@hoehe\d@tmp%
   \fi%
 \fi%
 \ifnum\c@piccaption=4%
   \make@piccaption%
   \d@tmp\ht\@TEXT\advance\d@tmp\dp\@TEXT%
   \setbox\@TEXT=\vbox to\d@hoehe{\vspace{-10pt}\box\@TEXT\vfil}%
   \advance\d@hoehe-\d@tmp%
 \fi%
 \ifnum\c@pos=1\d@tmpa=0pt%
   \ifnum\c@piccaption>2%
      \setbox\@BILD=\hbox{\box\@BILD\hspace{\d@pichskip}\hbox{\box\@TEXT}}%
   \fi%
 \else\advance\d@tmpa by-\wd\@BILD\d@breite=-\d@breite%
   \ifnum\c@piccaption>2%
      \d@tmpa=0pt%
      \setbox\@BILD=\hbox{\hbox{\box\@TEXT}\hspace{\d@pichskip}\box\@BILD}%
   \fi%
 \fi%
 \p@getot@l\the\pagetotal%
 \d@bskip\d@hoehe\advance\d@bskip by\parskip\advance\d@bskip by.3\baselineskip%
 {\noindent\hspace*{\d@tmpa}\relax%
  \box\@BILD\nopagebreak\vskip-\d@bskip\relax\nopagebreak}%
 \d@tmp=-\d@hoehe\divide\d@tmp by\baselineskip%
 \c@zeilen=\d@tmp\advance\c@zeilen by-1%
 \ifdim\d@breite<0pt\advance\d@breite by-\d@pichskip%
 \else\advance\d@breite by\d@pichskip%
 \fi%
 \hangindent=\d@breite%
 \hangafter=\c@zeilen%
 \let\par=\x@par%
 \ifnum\c@piccaption=3%
    \hangindent0pt\hangafter1\let\par=\old@par%
    \vskip\d@hoehe\vskip.2\baselineskip%
 \fi%
 \c@piccaption=0%
}




\newdimen\ptoti
\newdimen\ptotii
\def\x@par{%
 \ptoti\pagetotal%
 \old@par%
 \ptotii\pagetotal%
 \ifdim\ptoti=\ptotii%
   \d@tmp\d@hoehe%
 \else%
   \d@tmp\baselineskip%
   \multiply\d@tmp by\prevgraf%
   \advance\d@tmp by\parskip%
   \global\advance\d@hoehe by-\d@tmp\d@tmp=\d@hoehe%
 \fi%
 \ifdim\d@hoehe>0pt%
   \divide\d@tmp by\baselineskip\c@zeilen=-\d@tmp\advance\c@zeilen by-1%
   \c@zeilen=\the\c@zeilen%
 \else\c@zeilen=0
 \fi
 \ifnum\c@zeilen<0\hangafter=\c@zeilen\hangindent=\d@breite%
 \else\let\par=\old@par%
   \hangindent 0pt%
   \leftskip \d@leftskip%
   \if@list\parshape \@ne \@totalleftmargin \linewidth%
     \advance\hsize \rightmargin%
   \fi%
 \fi%
}


\def\picskip#1{%
 \let\par=\old@par%
 \par%
 \pagetotal\the\pagetotal%
 \c@tmp=#1\relax%
 \ifnum\c@tmp=0%
   \d@tmp\baselineskip\multiply\d@tmp by\prevgraf\advance\d@tmp\parskip%
   \ifdim\p@getot@l<\pagetotal
     \advance\d@hoehe by-\d@tmp\advance\d@hoehe by1ex%
     \ifdim\d@hoehe>0pt\vspace*{\d@hoehe}\fi%
   \fi%
   \ifdim\p@getot@l=\pagetotal%
     \advance\d@hoehe by-\d@tmp\advance\d@hoehe by1ex%
     \ifdim\d@hoehe>0pt\vspace*{\d@hoehe}\fi%
   \fi%
 \else\hangafter=-\c@tmp\hangindent=\d@breite%
 \fi%
 \leftskip \d@leftskip%
 \if@list\parshape \@ne \@totalleftmargin \linewidth%
   \advance\hsize \rightmargin%
 \fi%
}






\def\hpic{%
  \@ifnextchar ({\ihpic}{\ihpic(0pt,0pt)}
}
\def\ihpic(#1,#2){%
  \@ifnextchar ({\@offsettrue\iihpic(#1,#2)}%
                {\@offsetfalse\iihpic(#1,#2)(0pt,0pt)}
}
\def\iihpic(#1,#2)(#3,#4){%
  \@ifnextchar [{\iiihpic(#1,#2)(#3,#4)}{\iiihpic(#1,#2)(#3,#4)[l]}
}
\def\iiihpic(#1,#2)(#3,#4)[#5]{%
  \@ifnextchar [{\ivhpic(#1,#2)(#3,#4)[#5]}{\ivhpic(#1,#2)(#3,#4)[#5][]}
}
\def\ivhpic(#1,#2)(#3,#4)[#5][#6]#7{%
  \setbox\@BILD=\hbox{#7}%
  \d@breite=#1\d@breite=\the\d@breite%
  \ifdim\d@breite=0pt\d@breite=\wd\@BILD\fi%
  \c@breite=\d@breite\divide\c@breite by65536%
  \d@hoehe=#2\d@hoehe=\the\d@hoehe%
  \ifdim\d@hoehe=0pt\d@hoehe=\ht\@BILD\advance\d@hoehe by\dp\@BILD\fi%
  \c@hoehe=\d@hoehe\divide\c@hoehe by65536%
  \d@xoff=#3\c@xoff=\d@xoff\divide\c@xoff by65536%
  \d@yoff=\d@hoehe%
  \advance\d@yoff by-#4\c@yoff=\d@yoff\divide\c@yoff by65536%
  \c@pos=0\d@tmpa=\parindent\parindent=0pt\unitlength1pt%
  \if@offset
    \setbox\@BILD=\hbox{%
      \begin{picture}(\c@breite,\c@hoehe)%
        \put(0,0){\makebox(\c@breite,\c@hoehe){}}%
        \put(\c@xoff,\c@yoff){\box\@BILD}%
      \end{picture}%
    }%
  \else%
    \setbox\@BILD=\hbox{%
      \begin{picture}(\c@breite,\c@hoehe)%
        \put(0,0){\makebox(\c@breite,\c@hoehe)[#6]{\box\@BILD}}%
      \end{picture}%
    }%
  \fi%
  \@tfor\@tempa := #5\do{%
    \if\@tempa f\setbox\@BILD=\hbox{\Rahmen(\c@breite,\c@hoehe){\box\@BILD}}\fi%
    \if\@tempa s\setbox\@BILD=\hbox{\Schatten(\c@breite,\c@hoehe){\box\@BILD}}\fi%
    \if\@tempa o\setbox\@BILD=\hbox{\Oval(\c@breite,\c@hoehe){\box\@BILD}}\fi%
    \if\@tempa d\setbox\@BILD=\hbox{\Strich(\c@breite,\c@hoehe){\box\@BILD}}\fi%
    \if\@tempa x\setbox\@BILD=\hbox{\Kasten(\c@breite,\c@hoehe){\box\@BILD}}\fi%
    \if\@tempa t\c@pos=1\fi%
    \if\@tempa b\c@pos=2\fi%
  }%
 \ifnum\c@pos=0\parbox{\d@breite}{\makebox[0cm]{}\\\box\@BILD\smallskip}\fi%
 \ifnum\c@pos=1\parbox[t]{\d@breite}{\makebox[0cm]{}\\\box\@BILD\smallskip}\fi%
 \ifnum\c@pos=2\parbox[b]{\d@breite}{\makebox[0cm]{}\\\box\@BILD\smallskip}\fi%
 \parindent=\d@tmpa%
}






\def\Rahmen(#1,#2)#3{%
  \c@whole=\@wholewidth\divide\c@whole by65536%
  \c@half=\@halfwidth\divide\c@half by65536%
  \c@tmpa=#1\advance\c@tmpa by\c@whole\advance\c@tmpa by\c@whole%
  \c@tmpb=#2\advance\c@tmpb by\c@whole\advance\c@tmpb by\c@whole%
  \begin{picture}(\c@tmpa,\c@tmpb)%
    \put(\c@whole,\c@half){\framebox(#1,#2){#3}}%
  \end{picture}%
  \global\advance\d@breite by2\@wholewidth%
  \global\advance\d@hoehe by2\@wholewidth%
}


\def\Schatten(#1,#2)#3{%
  \c@whole=\@wholewidth\divide\c@whole by65536%
  \c@half=\@halfwidth\divide\c@half by65536%
  \c@shad=\d@shad\divide\c@shad by65536%
  \c@tmp=\c@whole\advance\c@tmp by\c@whole\c@tmpd=\c@tmp%
  \advance\c@tmp by\c@shad%
  \advance\c@tmpd by#1%
  \advance\c@half by\c@shad%
  \c@tmpa=#1\advance\c@tmpa by\c@tmp%
  \c@tmpb=#2\advance\c@tmpb by\c@tmp%
  \begin{picture}(\c@tmpa,\c@tmpb)%
    \put(\c@whole,\c@half){\framebox(#1,#2){#3}}%
    \put(\c@shad,0){\rule{\c@tmpd pt}{\c@shad pt}}%
    \put(\c@tmpd,0){\rule{\c@shad pt}{#2 pt}}%
  \end{picture}%
  \global\advance\d@breite by2\@wholewidth\global\advance\d@breite by\d@shad%
  \global\advance\d@hoehe by2\@wholewidth\global\advance\d@hoehe by\d@shad%
}


\def\Oval(#1,#2)#3{%
  \@wholewidth=0.4pt%
  \c@tmpa=\the#1\divide\c@tmpa by2%
  \c@tmpb=\the#2\divide\c@tmpb by2%
  \begin{picture}(#1,#2)%
    \put(\c@tmpa,\c@tmpb){\oval(#1,#2)}%
    \put(0.4,0.4){#3}%
  \end{picture}%
  \global\advance\d@breite by1pt\global\advance\d@hoehe by1pt%
}


\def\Strich(#1,#2)#3{%
  \c@whole=\@wholewidth\divide\c@whole by65536%
  \c@half=\@halfwidth\divide\c@half by65536%
  \c@dash=\d@dash\divide\c@dash by65536%
  \c@tmp=\c@whole\advance\c@tmp by\c@whole%
  \c@tmpa=#1\advance\c@tmpa by\c@tmp%
  \c@tmpb=#2\advance\c@tmpb by\c@tmp%
  \c@tmpc=#1\advance\c@tmpc by\c@whole%
  \c@tmpd=#2\advance\c@tmpd by\c@whole%
  \begin{picture}(\c@tmpa,\c@tmpb)%
    \put(\c@half,\c@half){\dashbox{\c@dash}(\c@tmpc,\c@tmpd){#3}}%
  \end{picture}%
  \global\advance\d@breite by2\@wholewidth%
  \global\advance\d@hoehe by2\@wholewidth%
}


\def\Kasten(#1,#2)#3{%
  \@wholewidth=0.4pt%
  \c@boxl=\d@boxl\divide\c@boxl by65536\c@boxl=\the\c@boxl%
  \c@tmpa=#1\advance\c@tmpa by\c@boxl%
  \c@tmpb=#2\advance\c@tmpb by\c@boxl%
  \c@tmp=#2%
  \begin{picture}(\c@tmpa,\c@tmpb)%
    \put(0,\c@boxl){\framebox(#1,#2){#3}}%
    \put(\c@boxl,0){\line(-1,1){\c@boxl}}%
    \put(\c@boxl,0){\line(1,0){#1}\line(-1,1){\c@boxl}}%
    \put(\c@boxl,0){\put(#1,0){\line(0,1){\c@tmp}%
         \put(0,\c@tmp){\line(-1,1){\c@boxl}}}}%
  \end{picture}%
  \global\advance\d@breite by\d@boxl%
  \global\advance\d@hoehe by\d@boxl%
}





\newbox\env@box%
\newdimen\d@envdp
\newcount\c@hsize
\newcount\c@envdp
\newdimen\d@envb

\long\def\frameenv{\@ifnextchar [{\@frameenv}{\@frameenv[\textwidth]}}
\long\def\@frameenv[#1]{%
 \hsiz@=\textwidth  \textwidth=#1  \d@envb=#1
 \advance\textwidth by-2\@wholewidth
 \advance\textwidth by-2\fboxsep
 \hsize=\textwidth   \linewidth=\textwidth
 \setbox\env@box=\vbox\bgroup}%
\def\endframeenv{%
 \egroup%
 \hsize=\hsiz@  \textwidth=\hsiz@  \linewidth=\hsiz@
 \c@breite=\d@envb   \divide\c@breite by65536
 \advance\d@envb by-2\@wholewidth
 \c@hsize=\d@envb  \divide\c@hsize by65536%
 \d@envdp=\dp\env@box  \advance\d@envdp by\ht\env@box%
 \advance\d@envdp by2\fboxsep%
 \d@hoehe=\d@envdp   \advance\d@hoehe by2\@wholewidth
 \c@hoehe=\d@hoehe   \divide\c@hoehe by65536
 \c@envdp=\d@envdp   \divide\c@envdp by65536%
 \c@tmp=\@wholewidth \divide\c@tmp by65536
 \vskip\@wholewidth%
 \unitlength 1pt\noindent%
 \begin{picture}(\c@breite,\c@hoehe)(0,0)
   \put(\c@tmp,\c@tmp){\framebox(\c@hsize,\c@envdp){\box\env@box}}
 \end{picture}%
}



\long\def\shadowenv{\@ifnextchar [{\@shadowenv}{\@shadowenv[\textwidth]}}
\long\def\@shadowenv[#1]{%
 \hsiz@=\textwidth  \textwidth=#1  \d@envb=#1
 \advance\textwidth by-2\@wholewidth
 \advance\textwidth by-2\fboxsep
 \advance\textwidth by-\d@shad%
 \hsize=\textwidth   \linewidth=\textwidth
 \setbox\env@box=\vbox\bgroup}%
\def\endshadowenv{%
 \egroup
 \hsize=\hsiz@  \textwidth=\hsiz@  \linewidth=\hsiz@
 \d@tmpa=\d@envb
 \c@breite=\d@envb   \divide\c@breite by65536
 \advance\d@envb by-2\@wholewidth  \advance\d@envb by-\d@shad
 \c@hsize=\d@envb  \divide\c@hsize by65536%
 \d@envdp=\dp\env@box  \advance\d@envdp by\ht\env@box%
 \advance\d@envdp by2\fboxsep%
 \c@envdp=\d@envdp   \divide\c@envdp by65536%
 \d@hoehe=\d@envdp
 \advance\d@hoehe by2\@wholewidth  \advance\d@hoehe by\d@shad
 \c@hoehe=\d@hoehe    \divide\c@hoehe by65536
 \c@shad =\d@shad     \divide\c@shad  by65536
 \c@tmp=\@wholewidth  \divide\c@tmp by65536
 \advance\d@tmpa by-2\d@shad
 \c@xoff =\d@tmpa     \divide\c@xoff by65536
 \advance\c@xoff by\c@shad  \advance\c@xoff by-1
 \advance\d@envdp by\@wholewidth
 \vskip\@halfwidth
 \unitlength 1pt\noindent%
 \begin{picture}(\c@breite,\c@hoehe)(0,0)
    \put(\c@tmp,\c@shad){\framebox(\c@hsize,\c@envdp){\box\env@box}}
    \put(\c@shad,0){\rule{\d@tmpa}{\d@shad}}%
    \put(\c@xoff,0){\rule{\d@shad}{\d@envdp}}%
 \end{picture}%
 \vskip\@halfwidth
}


\long\def\dashenv{\@ifnextchar [{\@dashenv}{\@dashenv[\textwidth]}}
\long\def\@dashenv[#1]{%
 \hsiz@=\textwidth  \textwidth=#1  \d@envb=#1
 \advance\textwidth by-2\@wholewidth  \advance\textwidth by-2\fboxsep
 \hsize=\textwidth   \linewidth=\textwidth
 \setbox\env@box=\vbox\bgroup}%
\long\def\enddashenv{%
 \egroup
 \hsize=\hsiz@  \textwidth=\hsiz@  \linewidth=\hsiz@
 \c@breite=\d@envb   \divide\c@breite by65536
 \advance\d@envb by-\@wholewidth
 \c@hsize=\d@envb  \divide\c@hsize by65536%
 \d@envdp=\dp\env@box  \advance\d@envdp by\ht\env@box%
 \advance\d@envdp by2\fboxsep%
 \advance\d@envdp by\@wholewidth
 \d@hoehe=\d@envdp   \advance\d@hoehe by2\@wholewidth
 \c@hoehe=\d@hoehe   \divide\c@hoehe by65536
 \c@envdp=\d@envdp   \divide\c@envdp by65536%
 \c@dash=\d@dash     \divide\c@dash  by65536%
 \c@whole=\@wholewidth  \divide\c@whole by65536
 \c@half=\@halfwidth  \divide\c@half by 65536
 \noindent\unitlength 1pt
 \begin{picture}(\c@breite,\c@hoehe)(0,0)
   \put(\c@half,\c@whole){\dashbox{\c@dash}(\c@hsize,\c@envdp){\box\env@box}}
 \end{picture}%
}


\long\def\ovalenv{\@ifnextchar [{\@ovalenv}{\@ovalenv[\textwidth]}}%
\long\def\@ovalenv[#1]{%
 \hsiz@=\textwidth  \textwidth=#1  \d@envb=#1
 \advance\textwidth by-4\fboxsep
 \hsize=\textwidth   \linewidth=\textwidth
 \setbox\env@box=\vbox\bgroup}%
\long\def\endovalenv{%
 \egroup
 \hsize=\hsiz@  \textwidth=\hsiz@  \linewidth=\hsiz@
 \@wholewidth=0.4pt
 \c@breite=\d@envb   \divide\c@breite by65536
 \advance\d@envb by-2\@wholewidth
 \c@hsize=\d@envb  \divide\c@hsize by65536%
 \d@envdp=\dp\env@box  \advance\d@envdp by\ht\env@box%
 \advance\d@envdp by4\fboxsep%
 \c@envdp=\d@envdp   \divide\c@envdp by65536%
 \d@hoehe=\d@envdp   \advance\d@hoehe by2\@wholewidth
 \c@hoehe=\d@hoehe   \divide\c@hoehe by65536
 \c@tmpa=\c@hsize   \divide\c@tmpa by2%
 \c@tmpb=\c@envdp   \divide\c@tmpb by2%
 \d@tmpa=2\fboxsep   \advance\d@tmpa by\@wholewidth
 \c@xoff=\d@tmpa     \divide\c@xoff  by65536%
 \advance\d@tmpa by\dp\env@box
 \c@yoff=\d@tmpa     \divide\c@yoff  by65536%
 \unitlength 1pt\noindent
 \begin{picture}(\c@breite,\c@hoehe)(0,0)
   \put(\c@tmpa,\c@tmpb){\oval(\c@hsize,\c@envdp)}
   \put(\c@xoff,\c@yoff){\box\env@box}%
 \end{picture}%
}

==> ragged2e.sty.txt <==
%%
%% This is file `ragged2e.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% ragged2e.dtx  (with options: `package')
%% 
%% Copyright (C) [1996..1999] by Martin Schroeder. All rights reserved.
%% 
%% This file is part of the Ragged2e package
%% -----------------------------------------
%% 
%% This program may be redistributed and/or modified under the terms
%% of the LaTeX Project Public License, either version 1.0 of this
%% license, or (at your option) any later version.
%% The latest version of this license is in
%%    CTAN:macros/latex/base/lppl.txt.
%% 
%% Happy users are requested to send me a postcard. :-)
%% 
%% The Ragged2e package contains these files:
%% 
%%                         Martin Schr"oder
%%                         Cr"usemannallee 3
%%                         D-28213 Bremen
%%                         Martin.Schroeder@ACM.org
%% 
\NeedsTeXFormat{LaTeX2e}[1995/12/01]
\ProvidesPackage{ragged2e}
         [1999/06/08 v1.02 Ragged2e Package (MS)]
%% \CharacterTable
%% {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%  Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%  Digits        \0\1\2\3\4\5\6\7\8\9
%%  Exclamation   \!     Double quote  \"     Hash (number) \#
%%  Dollar        \$     Percent       \%     Ampersand     \&
%%  Acute accent  \'     Left paren    \(     Right paren   \)
%%  Asterisk      \*     Plus          \+     Comma         \,
%%  Minus         \-     Point         \.     Solidus       \/
%%  Colon         \:     Semicolon     \;     Less than     \<
%%  Equals        \=     Greater than  \>     Question mark \?
%%  Commercial at \@     Left bracket  \[     Backslash     \\
%%  Right bracket \]     Circumflex    \^     Underscore    \_
%%  Grave accent  \`     Left brace    \{     Vertical bar  \|
%%  Right brace   \}     Tilde         \~}
%%
%% \iffalse meta-comment
%% ===================================================================
%%  @LaTeX-style-file{
%%     author          = {Martin Schr\"oder},
%%     version         = "1.02",
%%     date            = "8 June 1999",
%%     filename        = "ragged2e.sty",
%%     address         = {Martin Schr\"oder
%%                        Cr\"usemannallee 3
%%                        D-28213 Bremen
%%     telephone       = "+49-421-2239425",
%%     email           = "Martin.Schroeder@ACM.org",
%%     pgp-Key         = "2048 bit / KeyID 292814E5",
%%     pgp-fingerprint = "7E86 6EC8 97FA 2995 82C3  FEA5 2719 090E",
%%     docstring       = "LaTeX package which defines new commands
%%                        \Centering, \RaggedLeft, and \RaggedRight
%%                        and new environments Center, FlushLeft, and
%%                        FlushRight, which set ragged text and are
%%                        easily configurable to allow hyphenation.
%%                        Uses the everysel package.
%%                       "
%%  }
%% ===================================================================
%% \fi
\newif\if@raggedtwoe@originalcommands
\newif\if@raggedtwoe@originalparameters
\DeclareOption{OriginalCommands}{\@raggedtwoe@originalcommandstrue}
\DeclareOption{NewCommands}{\@raggedtwoe@originalcommandsfalse}
\DeclareOption{OriginalParameters}{\@raggedtwoe@originalparameterstrue}
\DeclareOption{NewParameters}{\@raggedtwoe@originalparametersfalse}
\ExecuteOptions{OriginalCommands,NewParameters}
\ProcessOptions\relax
\RequirePackage{everysel}
\newlength{\CenteringLeftskip}
\newlength{\RaggedLeftLeftskip}
\newlength{\RaggedRightLeftskip}
\newlength{\CenteringRightskip}
\newlength{\RaggedLeftRightskip}
\newlength{\RaggedRightRightskip}
\newlength{\CenteringParfillskip}
\newlength{\RaggedLeftParfillskip}
\newlength{\RaggedRightParfillskip}
\newlength{\CenteringParindent}
\newlength{\RaggedLeftParindent}
\newlength{\RaggedRightParindent}
\newlength{\RaggedSpaceskip}
\newlength{\RaggedXSpaceskip}
\if@raggedtwoe@originalparameters
   \setlength{\CenteringLeftskip}      {\z@ plus \@ne fil}
   \setlength{\RaggedLeftLeftskip}     {\z@ plus \@ne fil}
   \setlength{\RaggedRightLeftskip}    {\z@skip}
   \setlength{\CenteringRightskip}     {\z@ plus \@ne fil}
   \setlength{\RaggedLeftRightskip}    {\z@skip}
   \setlength{\RaggedRightRightskip}   {\z@ plus \@ne fil}
   \setlength{\CenteringParfillskip}   {\z@skip}
   \setlength{\RaggedLeftParfillskip}  {\z@skip}
   \setlength{\RaggedRightParfillskip} {\z@ plus \@ne fil}
   \setlength{\CenteringParindent}     {\z@}
   \setlength{\RaggedLeftParindent}    {\z@}
   \setlength{\RaggedRightParindent}   {\z@}
   \setlength{\RaggedSpaceskip}        {\z@}
   \setlength{\RaggedXSpaceskip}       {\z@}
\else
   \setlength{\CenteringLeftskip}      {\z@ plus \tw@ em}
   \setlength{\RaggedLeftLeftskip}     {\z@ plus \tw@ em}
   \setlength{\RaggedRightLeftskip}    {\z@skip}
   \setlength{\CenteringRightskip}     {\z@ plus \tw@ em}
   \setlength{\RaggedLeftRightskip}    {\z@skip}
   \setlength{\RaggedRightRightskip}   {\z@ plus \tw@ em}
   \setlength{\CenteringParfillskip}   {\z@skip}
   \setlength{\RaggedLeftParfillskip}  {\z@skip}
   \setlength{\RaggedRightParfillskip} {\z@ plus \@ne fil}
   \setlength{\CenteringParindent}     {\z@}
   \setlength{\RaggedLeftParindent}    {\z@}
   \setlength{\RaggedRightParindent}   {\z@}
   \setlength{\RaggedSpaceskip}        {.3333em}
   \setlength{\RaggedXSpaceskip}       {.5em}
\fi
\newif\if@raggedtwoe@spaceskip
\newcommand{\@raggedtwoe@everyselectfont}{%
   \if@raggedtwoe@spaceskip
      \ifdim\fontdimen\thr@@\font=\z@\relax
         \setlength{\spaceskip}  {\fontdimen\tw@\font}%
         \setlength{\xspaceskip} {\z@}%
      \else
         \setlength{\spaceskip}  {\RaggedSpaceskip}%
         \setlength{\xspaceskip} {\RaggedXSpaceskip}%
      \fi
   \fi
   }
\EverySelectfont{\@raggedtwoe@everyselectfont}
\let\@raggedtwoe@savedcr\\
\newcommand{\Centering}{%
   \ifx\\\@raggedtwoe@savedcr
      \let\\\@centercr
   \fi
   \setlength{\leftskip}   {\CenteringLeftskip}%
   \setlength{\@rightskip} {\CenteringRightskip}%
   \setlength{\rightskip}  {\@rightskip}%
   \setlength{\parfillskip}{\CenteringParfillskip}%
   \setlength{\parindent}  {\CenteringParindent}%
   \@raggedtwoe@spaceskiptrue
   }
\newcommand{\RaggedLeft}{%
   \ifx\\\@raggedtwoe@savedcr
      \let\\\@centercr
   \fi
   \setlength{\leftskip}   {\RaggedLeftLeftskip}%
   \setlength{\@rightskip} {\RaggedLeftRightskip}%
   \setlength{\rightskip}  {\@rightskip}%
   \setlength{\parfillskip}{\RaggedLeftParfillskip}%
   \setlength{\parindent}  {\RaggedLeftParindent}%
   \@raggedtwoe@spaceskiptrue
   }
\newcommand{\RaggedRight}{%
   \ifx\\\@raggedtwoe@savedcr
      \let\\\@centercr
   \fi
   \setlength{\leftskip}   {\RaggedRightLeftskip}%
   \setlength{\@rightskip} {\RaggedRightRightskip}%
   \setlength{\rightskip}  {\@rightskip}%
   \setlength{\parfillskip}{\RaggedRightParfillskip}%
   \setlength{\parindent}  {\RaggedRightParindent}%
   \@raggedtwoe@spaceskiptrue
   }
\newenvironment{Center}{%
   \begin{trivlist}%
      \Centering\item\relax
      }{%
      \end{trivlist}%
      }
\newenvironment{FlushLeft}{%
   \begin{trivlist}%
      \RaggedRight\item\relax
      }{%
      \end{trivlist}%
      }
\newenvironment{FlushRight}{%
   \begin{trivlist}%
      \RaggedLeft\item\relax
      }{%
      \end{trivlist}%
      }
\if@raggedtwoe@originalcommands
\else
   \let\LaTeXcentering\centering
   \let\LaTeXraggedleft\raggedleft
   \let\LaTeXraggedright\raggedright
   \let\LaTeXcenter\center
   \let\LaTeXflushleft\flushleft
   \let\LaTeXflushright\flushright
   \let\centering\Centering
   \let\raggedleft\RaggedLeft
   \let\raggedright\RaggedRight
   \let\begincenter\beginCenter
   \let\beginflushleft\beginFlushleft
   \let\beginflushright\beginFlushRight
\fi
\endinput
%%
%% End of file `ragged2e.sty'.

==> ragged2e.txt <==
%%
%% This is file `ragged2e.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% ragged2e.dtx  (with options: `package')
%% 
%% Copyright (C) [1996..1999] by Martin Schroeder. All rights reserved.
%% 
%% This file is part of the Ragged2e package
%% -----------------------------------------
%% 
%% This program may be redistributed and/or modified under the terms
%% of the LaTeX Project Public License, either version 1.0 of this
%% license, or (at your option) any later version.
%% The latest version of this license is in
%%    CTAN:macros/latex/base/lppl.txt.
%% 
%% Happy users are requested to send me a postcard. :-)
%% 
%% The Ragged2e package contains these files:
%% 
%%                         Martin Schr"oder
%%                         Cr"usemannallee 3
%%                         D-28213 Bremen
%%                         Martin.Schroeder@ACM.org
%% 
\NeedsTeXFormat{LaTeX2e}[1995/12/01]
\ProvidesPackage{ragged2e}
         [1999/06/08 v1.02 Ragged2e Package (MS)]
%% \CharacterTable
%% {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%  Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%  Digits        \0\1\2\3\4\5\6\7\8\9
%%  Exclamation   \!     Double quote  \"     Hash (number) \#
%%  Dollar        \$     Percent       \%     Ampersand     \&
%%  Acute accent  \'     Left paren    \(     Right paren   \)
%%  Asterisk      \*     Plus          \+     Comma         \,
%%  Minus         \-     Point         \.     Solidus       \/
%%  Colon         \:     Semicolon     \;     Less than     \<
%%  Equals        \=     Greater than  \>     Question mark \?
%%  Commercial at \@     Left bracket  \[     Backslash     \\
%%  Right bracket \]     Circumflex    \^     Underscore    \_
%%  Grave accent  \`     Left brace    \{     Vertical bar  \|
%%  Right brace   \}     Tilde         \~}
%%
%% \iffalse meta-comment
%% ===================================================================
%%  @LaTeX-style-file{
%%     author          = {Martin Schr\"oder},
%%     version         = "1.02",
%%     date            = "8 June 1999",
%%     filename        = "ragged2e.sty",
%%     address         = {Martin Schr\"oder
%%                        Cr\"usemannallee 3
%%                        D-28213 Bremen
%%     telephone       = "+49-421-2239425",
%%     email           = "Martin.Schroeder@ACM.org",
%%     pgp-Key         = "2048 bit / KeyID 292814E5",
%%     pgp-fingerprint = "7E86 6EC8 97FA 2995 82C3  FEA5 2719 090E",
%%     docstring       = "LaTeX package which defines new commands
%%                        \Centering, \RaggedLeft, and \RaggedRight
%%                        and new environments Center, FlushLeft, and
%%                        FlushRight, which set ragged text and are
%%                        easily configurable to allow hyphenation.
%%                        Uses the everysel package.
%%                       "
%%  }
%% ===================================================================
%% \fi
\newif\if@raggedtwoe@originalcommands
\newif\if@raggedtwoe@originalparameters
\DeclareOption{OriginalCommands}{\@raggedtwoe@originalcommandstrue}
\DeclareOption{NewCommands}{\@raggedtwoe@originalcommandsfalse}
\DeclareOption{OriginalParameters}{\@raggedtwoe@originalparameterstrue}
\DeclareOption{NewParameters}{\@raggedtwoe@originalparametersfalse}
\ExecuteOptions{OriginalCommands,NewParameters}
\ProcessOptions\relax
\RequirePackage{everysel}
\newlength{\CenteringLeftskip}
\newlength{\RaggedLeftLeftskip}
\newlength{\RaggedRightLeftskip}
\newlength{\CenteringRightskip}
\newlength{\RaggedLeftRightskip}
\newlength{\RaggedRightRightskip}
\newlength{\CenteringParfillskip}
\newlength{\RaggedLeftParfillskip}
\newlength{\RaggedRightParfillskip}
\newlength{\CenteringParindent}
\newlength{\RaggedLeftParindent}
\newlength{\RaggedRightParindent}
\newlength{\RaggedSpaceskip}
\newlength{\RaggedXSpaceskip}
\if@raggedtwoe@originalparameters
   \setlength{\CenteringLeftskip}      {\z@ plus \@ne fil}
   \setlength{\RaggedLeftLeftskip}     {\z@ plus \@ne fil}
   \setlength{\RaggedRightLeftskip}    {\z@skip}
   \setlength{\CenteringRightskip}     {\z@ plus \@ne fil}
   \setlength{\RaggedLeftRightskip}    {\z@skip}
   \setlength{\RaggedRightRightskip}   {\z@ plus \@ne fil}
   \setlength{\CenteringParfillskip}   {\z@skip}
   \setlength{\RaggedLeftParfillskip}  {\z@skip}
   \setlength{\RaggedRightParfillskip} {\z@ plus \@ne fil}
   \setlength{\CenteringParindent}     {\z@}
   \setlength{\RaggedLeftParindent}    {\z@}
   \setlength{\RaggedRightParindent}   {\z@}
   \setlength{\RaggedSpaceskip}        {\z@}
   \setlength{\RaggedXSpaceskip}       {\z@}
\else
   \setlength{\CenteringLeftskip}      {\z@ plus \tw@ em}
   \setlength{\RaggedLeftLeftskip}     {\z@ plus \tw@ em}
   \setlength{\RaggedRightLeftskip}    {\z@skip}
   \setlength{\CenteringRightskip}     {\z@ plus \tw@ em}
   \setlength{\RaggedLeftRightskip}    {\z@skip}
   \setlength{\RaggedRightRightskip}   {\z@ plus \tw@ em}
   \setlength{\CenteringParfillskip}   {\z@skip}
   \setlength{\RaggedLeftParfillskip}  {\z@skip}
   \setlength{\RaggedRightParfillskip} {\z@ plus \@ne fil}
   \setlength{\CenteringParindent}     {\z@}
   \setlength{\RaggedLeftParindent}    {\z@}
   \setlength{\RaggedRightParindent}   {\z@}
   \setlength{\RaggedSpaceskip}        {.3333em}
   \setlength{\RaggedXSpaceskip}       {.5em}
\fi
\newif\if@raggedtwoe@spaceskip
\newcommand{\@raggedtwoe@everyselectfont}{%
   \if@raggedtwoe@spaceskip
      \ifdim\fontdimen\thr@@\font=\z@\relax
         \setlength{\spaceskip}  {\fontdimen\tw@\font}%
         \setlength{\xspaceskip} {\z@}%
      \else
         \setlength{\spaceskip}  {\RaggedSpaceskip}%
         \setlength{\xspaceskip} {\RaggedXSpaceskip}%
      \fi
   \fi
   }
\EverySelectfont{\@raggedtwoe@everyselectfont}
\let\@raggedtwoe@savedcr\\
\newcommand{\Centering}{%
   \ifx\\\@raggedtwoe@savedcr
      \let\\\@centercr
   \fi
   \setlength{\leftskip}   {\CenteringLeftskip}%
   \setlength{\@rightskip} {\CenteringRightskip}%
   \setlength{\rightskip}  {\@rightskip}%
   \setlength{\parfillskip}{\CenteringParfillskip}%
   \setlength{\parindent}  {\CenteringParindent}%
   \@raggedtwoe@spaceskiptrue
   }
\newcommand{\RaggedLeft}{%
   \ifx\\\@raggedtwoe@savedcr
      \let\\\@centercr
   \fi
   \setlength{\leftskip}   {\RaggedLeftLeftskip}%
   \setlength{\@rightskip} {\RaggedLeftRightskip}%
   \setlength{\rightskip}  {\@rightskip}%
   \setlength{\parfillskip}{\RaggedLeftParfillskip}%
   \setlength{\parindent}  {\RaggedLeftParindent}%
   \@raggedtwoe@spaceskiptrue
   }
\newcommand{\RaggedRight}{%
   \ifx\\\@raggedtwoe@savedcr
      \let\\\@centercr
   \fi
   \setlength{\leftskip}   {\RaggedRightLeftskip}%
   \setlength{\@rightskip} {\RaggedRightRightskip}%
   \setlength{\rightskip}  {\@rightskip}%
   \setlength{\parfillskip}{\RaggedRightParfillskip}%
   \setlength{\parindent}  {\RaggedRightParindent}%
   \@raggedtwoe@spaceskiptrue
   }
\newenvironment{Center}{%
   \begin{trivlist}%
      \Centering\item\relax
      }{%
      \end{trivlist}%
      }
\newenvironment{FlushLeft}{%
   \begin{trivlist}%
      \RaggedRight\item\relax
      }{%
      \end{trivlist}%
      }
\newenvironment{FlushRight}{%
   \begin{trivlist}%
      \RaggedLeft\item\relax
      }{%
      \end{trivlist}%
      }
\if@raggedtwoe@originalcommands
\else
   \let\LaTeXcentering\centering
   \let\LaTeXraggedleft\raggedleft
   \let\LaTeXraggedright\raggedright
   \let\LaTeXcenter\center
   \let\LaTeXflushleft\flushleft
   \let\LaTeXflushright\flushright
   \let\centering\Centering
   \let\raggedleft\RaggedLeft
   \let\raggedright\RaggedRight
   \let\begincenter\beginCenter
   \let\beginflushleft\beginFlushleft
   \let\beginflushright\beginFlushRight
\fi
\endinput
%%
%% End of file `ragged2e.sty'.
